HRScene: How Far Are VLMs from Effective High-Resolution Image Understanding?

High-resolution image (HRI) understanding aims to process images with a large number of pixels, such as pathological images and agricultural aerial images, both of which can exceed 1 million pixels. Vision Large Language Models (VLMs) can allegedly handle HRIs, however, there is a lack of a comprehensive benchmark for VLMs to evaluate HRI understanding. To address this gap, we introduce HRScene, a novel unified benchmark for HRI understanding with rich scenes. HRScene incorporates 25 real-world datasets and 2 synthetic diagnostic datasets with resolutions ranging from 1,024 $\times$ 1,024 to 35,503 $\times$ 26,627. HRScene is collected and re-annotated by 10 graduate-level annotators, covering 25 scenarios, ranging from microscopic to radiology images, street views, long-range pictures, and telescope images. It includes HRIs of real-world objects, scanned documents, and composite multi-image. The two diagnostic evaluation datasets are synthesized by combining the target image with the gold answer and distracting images in different orders, assessing how well models utilize regions in HRI. We conduct extensive experiments involving 28 VLMs, including Gemini 2.0 Flash and GPT-4o. Experiments on HRScene show that current VLMs achieve an average accuracy of around 50% on real-world tasks, revealing significant gaps in HRI understanding. Results on synthetic datasets reveal that VLMs struggle to effectively utilize HRI regions, showing significant Regional Divergence and lost-in-middle, shedding light on future research.

==> figs/model_scores.csv <==
Model,Remote,Paper,Urban,Medical,Daily,Sub-Img,Art,Research
Random,22.44333333333333,22.4825,20.0,23.81,25.2875,25.349999999999998,10.555,22.5
Phi-3.5 4B,38.98666666666667,52.6075,41.21666666666666,40.365,48.55499999999999,62.550000000000004,56.97,52.71
Deepseek-Janus 7B,31.026666666666667,34.9375,29.33,40.695,37.3625,47.99666666666667,59.635,50.19
DeepSeek-VL2 27B,47.43666666666667,55.432500000000005,47.22,37.7,50.9275,68.95666666666666,68.575,53.56
InterVL2 1B,29.833333333333332,31.33,28.886666666666667,35.42,34.0075,32.61,29.48,34.84
InterVL2 2B,47.56333333333333,42.525,40.88666666666666,38.045,37.4725,33.553333333333335,28.895,41.31
InterVL2 4B,34.39333333333334,50.82,43.0,25.769999999999996,43.052499999999995,67.55,61.095,46.325
InterVL2 8B,38.129999999999995,57.47749999999999,43.330000000000005,44.459999999999994,46.2325,64.88666666666667,63.075,47.32
InterVL2 26B,42.443333333333335,63.88,50.88666666666666,43.045,52.195,71.77333333333333,66.575,48.015
InterVL2 40B,44.94333333333333,69.75,51.44333333333333,45.14,54.7125,76.55333333333333,73.34,55.375
InterVL2 76B,44.64333333333334,63.2975,52.330000000000005,44.19,55.0325,76.21999999999998,72.15,44.01
Qwen2-VL 7B,50.64000000000001,54.45,44.776666666666664,30.835,54.040000000000006,73.44,69.23,49.025
Qwen2-VL 72B,50.85999999999999,79.28999999999999,50.88666666666666,49.08,57.91499999999999,78.88666666666667,74.525,52.9
MolMo 72B,53.04999999999999,64.00999999999999,48.77333333333333,38.535,52.6275,69.21666666666667,59.43,63.105
MolMo 7B-D,43.666666666666664,49.050000000000004,37.99666666666666,23.36,50.622499999999995,60.44333333333333,45.739999999999995,47.535
LLaVA-OneVision 72B,44.74,67.0925,47.77333333333333,47.79,58.870000000000005,65.77333333333333,67.545,59.07
Llava-HR 7B,39.23,32.83,32.32666666666666,34.144999999999996,40.6325,38.10666666666666,46.739999999999995,28.355
Llava-Next 8B,46.876666666666665,40.295,40.21666666666666,35.865,45.082499999999996,58.663333333333334,47.57,38.975
Llava-Next 13B,32.723333333333336,44.39750000000001,38.99333333333333,42.415,41.235,59.10666666666666,48.385,37.135
Llava-Next 34B,32.739999999999995,45.69749999999999,31.886666666666667,31.905,40.94,61.66,64.92,52.65
Llava-Next 72B,42.056666666666665,54.8225,41.55,37.14,49.309999999999995,64.77333333333333,63.75,44.019999999999996
Llama3.2 11B,42.806666666666665,52.1725,40.88333333333333,41.81,43.480000000000004,56.330000000000005,61.105,53.175
Llama3.2 90B,43.72666666666667,63.2425,47.553333333333335,46.335,48.6225,69.46,68.895,42.845
ChatGPT 4o,44.75,66.25,45.666666666666664,29.72,49.8925,72.32666666666667,74.505,43.84
ChatGPT 4o-mini,39.60333333333333,55.11749999999999,40.22,29.085,47.09,53.22,66.585,41.665
Gemini 2.0 Flash,46.383333333333326,72.07,47.553333333333335,53.415,53.18,65.33333333333333,65.305,40.760000000000005
Gemini 1.5 Pro,45.60666666666666,62.14,44.77333333333333,47.775,49.822500000000005,59.77333333333333,71.375,52.705
Claude-3.5-sonnet,44.77333333333333,79.72,41.443333333333335,44.735,44.08,73.33,70.72,45.62
Claude-3-haiku,32.54,58.177499999999995,34.77333333333333,31.05,33.025,61.529999999999994,61.47,35.445

